Segmented Successive Cancellation List Polar Decoding with Tailored CRC

As the first error correction codes provably achieving the symmetric capacity of binary-input discrete memory-less channels (B-DMCs), polar codes have been recently chosen by 3GPP for eMBB control channel. Among existing algorithms, CRC-aided successive cancellation list (CA-SCL) decoding is favorable due to its good performance, where CRC is placed at the end of the decoding and helps to eliminate the invalid candidates before final selection. However, the good performance is obtained with a complexity increase that is linear in list size $L$. In this paper, the tailored CRC-aided SCL (TCA-SCL) decoding is proposed to balance performance and complexity. Analysis on how to choose the proper CRC for a given segment is proposed with the help of \emph{virtual transform} and \emph{virtual length}. For further performance improvement, hybrid automatic repeat request (HARQ) scheme is incorporated. Numerical results have shown that, with the similar complexity as the state-of-the-art, the proposed TCA-SCL and HARQ-TCA-SCL schemes achieve $0.1$ dB and $0.25$ dB performance gain at frame error rate $\textrm{FER}=10^{-2}$, respectively. Finally, an efficient TCA-SCL decoder is implemented with FPGA demonstrating its advantages over CA-SCL decoder.

==> treefile.txt <==
文件夹 PATH 列表
卷序列号为 1E41-15D8
C:.
    1024i.pdf
    1024i_4_new2.pdf
    1024t.pdf
    64.pdf
    als1024.eps
    als64.eps
    ARQ.eps
    cascl.eps
    eps2pdf.bat
    fer1024.eps
    fer64.eps
    filename.bat
    folded_SSCLp.eps
    IEEEabrv.bib
    latency.eps
    latency1.eps
    mybib.bib
    q.eps
    sc.eps
    SCA-SCL.aux
    SCA-SCL.bbl
    SCA-SCL.blg
    SCA-SCL.log
    SCA-SCL.out
    SCA-SCL.pdf
    SCA-SCL.synctex.gz
    SCA-SCL.tex
    SCA-SCL.tex.bak
    sclscs.eps
    seg.pdf
    seg2.pdf
    Seg4.eps
    segmentmethods.pdf
    SSCLp.eps
    svglov3.clo
    svjour3.cls
    symmetriccapacity.eps
    treefile.txt
    
没有子文件夹 


